The Survival of Multiphase Dusty Clouds in Hot Winds

Much progress has been made recently in the acceleration of $\sim10^{4}$\,K clouds to explain absorption-line measurements of the circumgalactic medium and the warm, atomic phase of galactic winds. However, the origin of the cold, molecular phase in galactic winds has received relatively little theoretical attention. Studies of the survival of $\sim10^{4}$\,K clouds suggest efficient radiative cooling may enable the survival of expelled material from galactic disks. Alternatively, gas colder than 10$^4$\,K may form within the outflow, including molecules if dust survives the acceleration process. We explore the survival of dusty clouds in a hot wind with three-dimensional hydrodynamic simulations including radiative cooling and dust modeled as tracer particles. We find that cold $\sim10^{3}$\,K gas can be destroyed, survive, or transformed entirely to $\sim 10^4\,$K gas. We establish analytic criteria distinguishing these three outcomes which compare characteristic cooling times to the system's `cloud crushing' time. In contrast to typically studied $\sim10^{4}$\,K clouds, colder clouds are entrained faster than the drag time as a result of efficient mixing. We find that while dust can in principle survive embedded in the accelerated clouds, the survival fraction depends critically on the time dust spends in the hot phase and on the effective threshold temperature for destruction. We discuss our results in the context of polluting the circumgalactic medium with dust and metals, as well as understanding observations suggesting rapid acceleration of molecular galactic winds and ram pressure stripped tails of jellyfish galaxies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
